Overlearning Reveals Sensitive Attributes

"Overlearning" means that a model trained for a seemingly simple objective implicitly learns to recognize attributes and concepts that are (1) not part of the learning objective, and (2) sensitive from a privacy or bias perspective. For example, a binary gender classifier of facial images also learns to recognize races\textemdash even races that are not represented in the training data\textemdash and identities. We demonstrate overlearning in several vision and NLP models and analyze its harmful consequences. First, inference-time representations of an overlearned model reveal sensitive attributes of the input, breaking privacy protections such as model partitioning. Second, an overlearned model can be "re-purposed" for a different, privacy-violating task even in the absence of the original training data. We show that overlearning is intrinsic for some tasks and cannot be prevented by censoring unwanted attributes. Finally, we investigate where, when, and why overlearning happens during model training.

==> figs/corr.txt <==
health, 0.149, 0.069
health, 0.155, 0.069
utk, 0.035, 0.013
utk, 0.042, 0.025
facescrub, 0.044, 0.005
facescrub, 0.043, 0.005
place_alexnet, 0.211, 0.045
place_alexnet, 0.211, 0.045
twitter_author, 0.134, 0.093
twitter_author, 0.134, 0.093
yelp_user, 0.033, 0.025
yelp_user, 0.037, 0.024


==> figs/facescrub500_epoch_sim.txt <==
epoch	pool1	pool2	pool3	fc0_relu	fc_relu
1	0.965	0.796	0.631	0.421	0.213
2	0.960	0.685	0.538	0.310	0.123
3	0.947	0.603	0.497	0.229	0.076
4	0.930	0.575	0.461	0.196	0.065
5	0.914	0.563	0.516	0.193	0.068
6	0.929	0.622	0.521	0.177	0.064
7	0.910	0.597	0.490	0.161	0.055
8	0.898	0.581	0.460	0.169	0.053
9	0.891	0.569	0.443	0.148	0.048
10	0.885	0.536	0.434	0.138	0.050
11	0.882	0.528	0.459	0.127	0.048
12	0.875	0.550	0.497	0.135	0.048
13	0.867	0.511	0.425	0.130	0.050
14	0.835	0.507	0.440	0.145	0.051
15	0.820	0.459	0.385	0.118	0.043
16	0.844	0.494	0.408	0.119	0.047
17	0.831	0.494	0.409	0.116	0.045
18	0.827	0.492	0.410	0.116	0.046
19	0.831	0.491	0.409	0.114	0.045
20	0.835	0.490	0.400	0.114	0.045
21	0.834	0.484	0.392	0.110	0.044
22	0.839	0.478	0.393	0.108	0.044
23	0.839	0.479	0.392	0.110	0.044
24	0.838	0.480	0.395	0.110	0.044
25	0.838	0.481	0.395	0.110	0.044
26	0.836	0.479	0.393	0.109	0.044
27	0.837	0.481	0.396	0.110	0.044
28	0.835	0.480	0.397	0.111	0.045
29	0.834	0.481	0.398	0.111	0.045
30	0.836	0.481	0.398	0.111	0.044


==> figs/facescrub50_epoch_sim.txt <==
epoch	pool1	pool2	pool3	fc0_relu	fc_relu
1	0.968	0.741	0.567	0.277	0.118
2	0.953	0.645	0.443	0.200	0.068
3	0.957	0.632	0.488	0.183	0.055
4	0.937	0.570	0.449	0.174	0.059
5	0.937	0.604	0.464	0.142	0.051
6	0.927	0.551	0.432	0.135	0.047
7	0.940	0.587	0.444	0.136	0.047
8	0.905	0.566	0.457	0.138	0.051
9	0.937	0.641	0.521	0.161	0.056
10	0.894	0.520	0.399	0.105	0.042
11	0.898	0.548	0.416	0.131	0.044
12	0.902	0.586	0.487	0.142	0.052
13	0.911	0.602	0.453	0.136	0.047
14	0.940	0.636	0.486	0.125	0.048
15	0.930	0.590	0.432	0.124	0.053
16	0.899	0.557	0.444	0.140	0.050
17	0.904	0.574	0.429	0.123	0.047
18	0.897	0.561	0.421	0.119	0.043
19	0.898	0.566	0.422	0.122	0.047
20	0.898	0.552	0.417	0.119	0.045
21	0.888	0.537	0.408	0.118	0.046
22	0.900	0.558	0.423	0.123	0.046
23	0.893	0.545	0.414	0.117	0.045
24	0.892	0.545	0.415	0.118	0.045
25	0.892	0.542	0.414	0.117	0.045
26	0.893	0.544	0.415	0.118	0.045
27	0.893	0.546	0.415	0.118	0.046
28	0.894	0.546	0.416	0.118	0.046
29	0.894	0.545	0.415	0.118	0.045
30	0.894	0.546	0.415	0.118	0.046


==> figs/facescrub_adv_heatmap.txt <==
x	y	g1	g2	g3
0	0	0.2012	0.0974	0.5396
0	1	0.5238	0.4112	0.0000
0	2	0.7311	0.5382	0.0000
0	3	0.9029	0.7378	0.0000
0	4	0.9273	0.8354	0.0000
1	0	0.6442	0.4636	0.4813
1	1	0.0569	0.0715	0.0375
1	2	0.0960	0.0873	0.0442
1	3	0.4910	0.2789	0.1026
1	4	0.8709	0.7921	0.4627
2	0	0.8862	0.7715	0.6114
2	1	0.8313	0.4624	0.2149
2	2	0.4788	0.0325	0.0233
2	3	0.9235	0.0698	0.0038
2	4	0.9411	0.4138	0.0008
3	0	0.9354	0.9374	0.9176
3	1	0.9246	0.9026	0.9179
3	2	0.8635	0.8383	0.8535
3	3	0.5573	0.1838	0.1777
3	4	0.9447	0.7910	0.8830
4	0	0.9782	0.9515	0.8906
4	1	0.9412	0.9262	0.8434
4	2	0.9163	0.9098	0.7487
4	3	0.9705	0.9664	0.8431
4	4	0.8791	0.8151	0.0944


==> figs/facescrub_beta.txt <==
beta   task    attack
0.005 98.13   8.79
0.0075 97.95   10.53
0.01 97.73   11.49
0.0125 53.52   1.42
0.015 53.52  1.42


==> figs/facescrub_epoch_heatmap.txt <==
x	y	e0	e3	e6	e9	e12	e30
0	0	0.6562	0.8096	0.8422	0.8750	0.8933	0.8974
0	1	0.6014	0.8061	0.8160	0.7829	0.8115	0.7583
0	2	0.5413	0.5863	0.5801	0.5429	0.5865	0.5101
0	3	0.5069	0.1834	0.1702	0.1674	0.1677	0.1557
0	4	0.4854	0.1115	0.1030	0.1039	0.1071	0.1022
1	0	0.4645	0.6532	0.6760	0.7298	0.7597	0.7850
1	1	0.4344	0.8395	0.8539	0.8768	0.8818	0.8935
1	2	0.3554	0.6844	0.6807	0.6858	0.6988	0.6514
1	3	0.3191	0.2794	0.2701	0.2708	0.2706	0.2575
1	4	0.3011	0.1952	0.1889	0.1901	0.1940	0.1879
2	0	0.3480	0.4822	0.4976	0.5310	0.5459	0.5711
2	1	0.3155	0.6382	0.6627	0.6799	0.6915	0.7101
2	2	0.2726	0.7080	0.7172	0.7329	0.7496	0.7436
2	3	0.2594	0.4356	0.4315	0.4302	0.4317	0.4212
2	4	0.2523	0.3594	0.3553	0.3556	0.3599	0.3545
3	0	0.1730	0.2477	0.2575	0.2793	0.2883	0.3011
3	1	0.1513	0.3615	0.3749	0.3984	0.3979	0.4221
3	2	0.1223	0.5249	0.5437	0.5733	0.5792	0.6230
3	3	0.1176	0.6206	0.6228	0.6193	0.6195	0.6223
3	4	0.1187	0.5946	0.5961	0.5918	0.5949	0.5941
4	0	0.1400	0.1967	0.2029	0.2197	0.2260	0.2356
4	1	0.1197	0.2830	0.2941	0.3107	0.3161	0.3331
4	2	0.0937	0.4138	0.4336	0.4574	0.4662	0.5062
4	3	0.0930	0.5097	0.5153	0.5129	0.5141	0.5189
4	4	0.0923	0.4968	0.5017	0.4983	0.5019	0.5033


==> figs/facescrub_gamma.txt <==
gamma   task    attack
1.0 97.90   30.23
2.0 96.14   27.87
3.0 94.24   30.28
4.0 91.18   28.58
5.0 79.26   25.51
6.0 47.78   24.62

==> figs/facescrub_lambda.txt <==
lambda   task    attack
0.00001 53.52   1.42
0.0001 97.73   11.49
0.001 97.51   7.98
0.01    96.60   10.58
0.1 66.57   13.62

==> figs/facescrub_transfer.txt <==
r	base	transfer
0.02	10.66	17.67
0.04	19.62	34.69
0.06	35.54	42.56
0.08	44.0	55.8
0.1	49.9	59.33


==> figs/health_beta.txt <==
beta   task    attack
0.01 82.63   26.60
0.02 82.46   29.45
0.04 80.90   27.81
0.06 65.88   22.33
0.08 65.88  20.83


==> figs/health_lambda.txt <==
lambda   task    attack
0.005 82.57   27.75
0.01 82.08   27.71
0.05 79.49   28.98
0.1 72.84   29.44
0.5 67.82   28.22


==> figs/health_transfer.txt <==
r	base	transfer
0.02	31.93	31.36
0.04	33.11	33.33
0.06	34.47	33.26
0.08	35.46	34.47
0.1	35.44	35.79


==> figs/piper_alexnet_transfer.txt <==
r	base	transfer
0.02	75.974	77.301
0.04	76.392	78.802
0.06	76.337	82.835
0.08	78.59	83.521
0.1	78.291	84.181


==> figs/place_alexnet_transfer.txt <==
r	base	transfer
0.02	14.37	18.79
0.04	24.79	26.93
0.06	30.08	32.14
0.08	33.27	36.66
0.1	36.3	39.16


==> figs/place_beta.txt <==
beta   task    attack
0.01 89.82   2.29
0.02 88.60   2.88
0.03 87.70   2.16
0.04 56.16   1.37
0.05 56.16  1.37


==> figs/place_gamma.txt <==
gamma   task    attack
1.0 54.23   37.43
2.0 49.31   32.60
4.0 39.46   31.04
6.0 25.12   24.90
8.0 27.22   21.17
10.0 29.16   24.56

==> figs/place_lambda.txt <==
lambda   task   attack
0.00001  89.67   2.93
0.00005  89.94   3.98
0.0001   89.82   2.29
0.0005   89.62   29.16
0.001    89.63   36.73


==> figs/twitter_author_transfer.txt <==
r	base	transfer
0.02	23.34	36.33
0.04	31.58	42.45
0.06	35.09	45.6
0.08	37.87	47.44
0.1	41.53	48.83


==> figs/twitter_gamma.txt <==
gamma   task    attack
0.2 77.34   32.97
0.4 77.05   35.12
0.6 69.99   33.98
0.8 48.70   34.79
1.0 45.20   34.27


==> figs/utk_beta.txt <==
beta   task    attack
0.01 88.15   53.30
0.0125 88.31   53.32
0.015 88.57   55.35
0.0175 88.65   51.80
0.02 52.42  42.54


==> figs/utk_epoch_heatmap.txt <==
x	y	e0	e3	e6	e9	e12	e30
0	0	0.7537	0.7979	0.8371	0.8566	0.8692	0.8745
0	1	0.7765	0.8190	0.8169	0.8331	0.8221	0.7953
0	2	0.6952	0.6953	0.6813	0.6740	0.6449	0.6473
0	3	0.6280	0.3692	0.3040	0.2765	0.2570	0.2690
0	4	0.5523	0.2112	0.1716	0.1616	0.1478	0.1528
1	0	0.6017	0.6497	0.7033	0.7272	0.7548	0.7741
1	1	0.7033	0.7156	0.7853	0.8296	0.8433	0.8484
1	2	0.6427	0.6361	0.6757	0.7006	0.7016	0.7077
1	3	0.5874	0.3798	0.3438	0.3203	0.3118	0.3199
1	4	0.5157	0.2359	0.2056	0.1939	0.1853	0.1831
2	0	0.5474	0.5873	0.6259	0.6452	0.6604	0.6654
2	1	0.6247	0.6474	0.6994	0.7405	0.7406	0.7404
2	2	0.6299	0.6446	0.6956	0.7290	0.7300	0.7350
2	3	0.5795	0.4081	0.3740	0.3489	0.3434	0.3503
2	4	0.5133	0.2489	0.2210	0.2076	0.2006	0.1943
3	0	0.3605	0.3676	0.3728	0.3811	0.3895	0.3684
3	1	0.3978	0.3802	0.4010	0.4350	0.4283	0.4260
3	2	0.3804	0.3684	0.4064	0.4285	0.4306	0.4339
3	3	0.3659	0.2571	0.2449	0.2306	0.2283	0.2324
3	4	0.3114	0.1616	0.1499	0.1419	0.1388	0.1335
4	0	0.2427	0.2438	0.2359	0.2389	0.2365	0.2094
4	1	0.2528	0.2218	0.2198	0.2441	0.2332	0.2268
4	2	0.2202	0.1805	0.1973	0.2138	0.2097	0.2148
4	3	0.2204	0.0989	0.0884	0.0830	0.0792	0.0878
4	4	0.1861	0.0538	0.0457	0.0418	0.0389	0.0395


==> figs/utk_gamma.txt <==
gamma   task    attack
0.1 90.69   57.33
0.5 90.86   52.88
1.0 90.78   57.37
1.5 89.49   59.76
2.0 87.49   62.05


==> figs/utk_lambda.txt <==
lambda   task    attack
0.0001 88.15   53.30
0.00025 88.76   53.03
0.0005 88.86   51.28
0.00075 52.44   42.54
0.001 52.42  42.54


==> figs/utk_transfer.txt <==
r	base	transfer
0.02	62.21	67.82
0.04	68.24	70.94
0.06	72.29	75.12
0.08	74.86	75.79
0.1	72.75	74.74


==> figs/yelp_gamma.txt <==
gamma   task    attack
0.1 58.02   26.83   
0.5 57.67   26.17
1.0 56.79   27.32
1.5 55.40   26.61
2.0 53.56   36.64


==> figs/yelp_user_transfer.txt <==
r	base	transfer
0.02	28.74	34.31
0.04	39.95	43.55
0.06	40.92	49.37
0.08	53.57	53.9
0.1	56.28	58.38

